HOMULA-RIR: A Room Impulse Response Dataset for Teleconferencing and Spatial Audio Applications Acquired Through Higher-Order Microphones and Uniform Linear Microphone Arrays

In this paper, we present HOMULA-RIR, a dataset of room impulse responses (RIRs) acquired using both higher-order microphones (HOMs) and a uniform linear array (ULA), in order to model a remote attendance teleconferencing scenario. Specifically, measurements were performed in a seminar room, where a 64-microphone ULA was used as a multichannel audio acquisition system in the proximity of the speakers, while HOMs were used to model 25 attendees actually present in the seminar room. The HOMs cover a wide area of the room, making the dataset suitable also for applications of virtual acoustics. Through the measurement of the reverberation time and clarity index, and sample applications such as source localization and separation, we demonstrate the effectiveness of the HOMULA-RIR dataset.

==> results/c50_dist.txt <==
4.44 2.4950521938110097
6.04 0.09546222490694084
7.64 -1.9645034783951028
9.24 -4.666577439828672
10.84 -6.830821760997552

==> results/c50_freq.txt <==
135.21825912700476 -8.140552451044188
155.25133390917443 -7.889851659349665
178.25238127004042 -7.376914654140413
204.66111709564 -7.367077520520456
234.98240277295662 -7.534064088339371
269.7958967318093 -6.4526881629870845
309.76713589762585 -5.5834765786750475
355.6602589015762 -4.528388031589117
408.3526142803636 -2.7398636925726145
468.85153293371917 -2.7999804491226405
538.3135854822146 -0.9078061039936887
618.0666926723765 0.719868594126668
709.6355115183899 0.29694769601443327
814.7705824926322 0.3055154489081808
935.4817949780403 0.3485236586915117
1074.0768107484414 0.32915648403161074
1233.205180026645 0.41421054863521545
1415.9089934963076 -0.264045239103621
1625.6810385927918 0.15160899198881547
1866.5315718591273 0.16737199850754422
2143.064983868326 0.3067441882834046
2460.567822331577 0.6456741479062171
2825.109856148699 1.1605412469405891
3243.6601124636663 1.4849917172840108
3724.220105030144 0.8966126076027777

==> results/c80_dist.txt <==
4.44 7.037014804885242
6.04 5.339298175186445
7.64 4.23545226257182
9.24 3.1261018025923577
10.84 2.4198895654248416

==> results/c80_freq.txt <==
135.21825912700476 0.8056072003080166
155.25133390917443 -0.009477443374670998
178.25238127004042 0.38604732802279423
204.66111709564 1.2882190785728518
234.98240277295662 0.9621341241966807
269.7958967318093 1.8566931752798679
309.76713589762585 3.025960475652282
355.6602589015762 3.0010399817995532
408.3526142803636 3.863753911321302
468.85153293371917 4.1042587843135365
538.3135854822146 5.315756294622222
618.0666926723765 5.760548498042832
709.6355115183899 5.211177627709138
814.7705824926322 5.346641856379708
935.4817949780403 5.114497508011178
1074.0768107484414 5.349069115647466
1233.205180026645 5.591214867882405
1415.9089934963076 5.157212530182701
1625.6810385927918 5.045900340830033
1866.5315718591273 5.0221139423114645
2143.064983868326 5.037043618781051
2460.567822331577 5.1450694512578075
2825.109856148699 5.346668772439475
3243.6601124636663 5.353947711651719
3724.220105030144 5.223949908660408

==> results/separation_1.txt <==
SDR 0.83
SIR 4.88
SAR 8.28

==> results/separation_2.txt <==
SDR 1.32
SIR 4.55
SAR 9.00

==> results/t60_dist.txt <==
4.44 0.7290016826923075
6.04 0.7511490184294854
7.64 0.7458857371794873
9.24 0.753043389423077
10.84 0.7562264623397434

==> results/t60_freq.txt <==
135.21825912700476 0.64930375
155.25133390917443 0.6887325
178.25238127004042 0.7530928124999999
204.66111709564 0.7533345833333334
234.98240277295662 0.6829504166666667
269.7958967318093 0.6781422916666666
309.76713589762585 0.6727383333333333
355.6602589015762 0.6450028125
408.3526142803636 0.584423125
468.85153293371917 0.5650310416666666
538.3135854822146 0.5725639583333333
618.0666926723765 0.5774575
709.6355115183899 0.6307534375
814.7705824926322 0.6742778125
935.4817949780403 0.72093875
1074.0768107484414 0.7541748958333333
1233.205180026645 0.8074872916666667
1415.9089934963076 0.8760261458333332
1625.6810385927918 0.8998369791666667
1866.5315718591273 0.9143147916666666
2143.064983868326 0.9152970833333334
2460.567822331577 0.928429375
2825.109856148699 0.9187216666666668
3243.6601124636663 0.8988035416666666
3724.220105030144 0.8514503125
